Generative 3D Gaussians with Learned Density Control

We present Density-Sampled Gaussians (DeG), a novel 3D representation designed to bridge the gap between adaptive rendering primitives and scalable generative modeling. Unlike existing approaches that constrain 3D Gaussians to fixed voxel grids or arrays, DeG models Gaussian centers as samples from a learnable probability density function defined over an octree. This formulation provides a rigorous mathematical framework for adaptive density control: by jointly optimizing the spatial density and Gaussian attributes under rendering supervision, our model naturally concentrates primitives in regions of high geometric complexity. We achieve this via a new render loss contribution gradient that serves as a fully differentiable analogue to the discrete densification and pruning heuristics used in standard Gaussian Splatting. The resulting representation is highly flexible, supporting variable-resolution decoding from a single latent code by simply adjusting the sampling budget. To enable generative synthesis, we train a latent diffusion model on DeG. We identify a critical challenge in applying diffusion to unordered set-structured latents, which can significantly slow convergence, and propose VecSeq, a canonical re-indexing mechanism that anchors latent tokens to a deterministic 3D Sobol sequence. This transforms the ambiguous set-generation problem into a robust sequence modeling task. Extensive experiments demonstrate that our pipeline achieves state-of-the-art quality in single-image-to-3D generation, combining the structural adaptivity of unstructured primitives with the training stability of grid-based methods.

==> figures/gen-compair/trellis2_0018/transforms.json <==
{
    "unit_radius": false,
    "aabb": [
        [
            -0.30722716450691223,
            -0.31166166067123413,
            -0.4999999701976776
        ],
        [
            0.30722716450691223,
            0.31166166067123413,
            0.4999999701976776
        ]
    ],
    "scale": 0.9987053963565848,
    "offset": [
        -0.009354159235954285,
        -0.0003587305545806885,
        -5.3554773330688477e-05
    ],
    "frames": [
        {
            "file_path": "image/000.webp",
            "camera_angle_x": 0.4363323129985824,
            "camera_ortho_scale": null,
            "camera_orthographic": false,
            "transform_matrix": [
                [
                    -6.812145159074134e-08,
                    0.4226183295249939,
                    -0.9063078165054321,
                    -2.718923330307007
                ],
                [
                    -1.0,
                    -2.2830484169844567e-08,
                    3.55462930201611e-08,
                    3.329720661672341e-16
                ],
                [
                    3.55462930201611e-08,
                    0.9063078165054321,
                    0.4226182997226715,
                    1.2678548097610474
                ],
                [
                    0,
                    0,
                    0,
                    1
                ]
            ]
        },
        {
            "file_path": "image/001.webp",
            "camera_angle_x": 0.4363323129985824,
            "camera_ortho_scale": null,
            "camera_orthographic": false,
            "transform_matrix": [
                [
                    1.0,
                    7.763371290218433e-17,
                    -1.6648603308361704e-16,
                    -4.994581124857409e-16
                ],
                [
                    -1.8369701465288538e-16,
                    0.4226183295249939,
                    -0.9063077569007874,
                    -2.718923330307007
                ],
                [
                    1.5485664580181413e-23,
                    0.9063077569007874,
                    0.4226183295249939,
                    1.2678548097610474
                ],
                [
                    0,
                    0,
                    0,
                    1
                ]
            ]
        },
        {
            "file_path": "image/002.webp",
            "camera_angle_x": 0.4363323129985824,
            "camera_ortho_scale": null,
            "camera_orthographic": false,
            "transform_matrix": [
                [
                    0.7071067094802856,
                    -0.29883626103401184,
                    0.6408564448356628,
                    1.9225691556930542
                ],
                [
                    0.70710688829422,
                    0.2988361120223999,
                    -0.6408563852310181,
                    -1.9225691556930542
                ],
                [
                    4.374147266617001e-08,
                    0.9063078761100769,
                    0.42261818051338196,
                    1.2678548097610474
                ],
                [
                    0,
                    0,
                    0,
                    1
                ]
            ]
        }
    ]
}

==> figures/gen-compair/trellis2_0019/transforms.json <==
{
    "unit_radius": false,
    "aabb": [
        [
            -0.3421066105365753,
            -0.2151111215353012,
            -0.5
        ],
        [
            0.3421066403388977,
            0.2151111364364624,
            0.5
        ]
    ],
    "scale": 0.9990233194538545,
    "offset": [
        -0.005222633481025696,
        0.006833337247371674,
        -0.0003886669874191284
    ],
    "frames": [
        {
            "file_path": "image/000.webp",
            "camera_angle_x": 0.4363323129985824,
            "camera_ortho_scale": null,
            "camera_orthographic": false,
            "transform_matrix": [
                [
                    -6.812145159074134e-08,
                    0.4226183295249939,
                    -0.9063078165054321,
                    -2.718923330307007
                ],
                [
                    -1.0,
                    -2.2830484169844567e-08,
                    3.55462930201611e-08,
                    3.329720661672341e-16
                ],
                [
                    3.55462930201611e-08,
                    0.9063078165054321,
                    0.4226182997226715,
                    1.2678548097610474
                ],
                [
                    0,
                    0,
                    0,
                    1
                ]
            ]
        },
        {
            "file_path": "image/001.webp",
            "camera_angle_x": 0.4363323129985824,
            "camera_ortho_scale": null,
            "camera_orthographic": false,
            "transform_matrix": [
                [
                    1.0,
                    7.763371290218433e-17,
                    -1.6648603308361704e-16,
                    -4.994581124857409e-16
                ],
                [
                    -1.8369701465288538e-16,
                    0.4226183295249939,
                    -0.9063077569007874,
                    -2.718923330307007
                ],
                [
                    1.5485664580181413e-23,
                    0.9063077569007874,
                    0.4226183295249939,
                    1.2678548097610474
                ],
                [
                    0,
                    0,
                    0,
                    1
                ]
            ]
        },
        {
            "file_path": "image/002.webp",
            "camera_angle_x": 0.4363323129985824,
            "camera_ortho_scale": null,
            "camera_orthographic": false,
            "transform_matrix": [
                [
                    0.7071067094802856,
                    -0.29883626103401184,
                    0.6408564448356628,
                    1.9225691556930542
                ],
                [
                    0.70710688829422,
                    0.2988361120223999,
                    -0.6408563852310181,
                    -1.9225691556930542
                ],
                [
                    4.374147266617001e-08,
                    0.9063078761100769,
                    0.42261818051338196,
                    1.2678548097610474
                ],
                [
                    0,
                    0,
                    0,
                    1
                ]
            ]
        }
    ]
}

==> figures/gen-compair/trellis2_0023/transforms.json <==
{
    "unit_radius": false,
    "aabb": [
        [
            -0.48388734459877014,
            -0.5,
            -0.42069220542907715
        ],
        [
            0.48388734459877014,
            0.5000000596046448,
            0.42069220542907715
        ]
    ],
    "scale": 1.0364250818930214,
    "offset": [
        0.0016653388738632202,
        -0.01667526364326477,
        -0.0012368708848953247
    ],
    "frames": [
        {
            "file_path": "image/000.webp",
            "camera_angle_x": 0.4363323129985824,
            "camera_ortho_scale": null,
            "camera_orthographic": false,
            "transform_matrix": [
                [
                    -6.812145159074134e-08,
                    0.4226183295249939,
                    -0.9063078165054321,
                    -2.718923330307007
                ],
                [
                    -1.0,
                    -2.2830484169844567e-08,
                    3.55462930201611e-08,
                    3.329720661672341e-16
                ],
                [
                    3.55462930201611e-08,
                    0.9063078165054321,
                    0.4226182997226715,
                    1.2678548097610474
                ],
                [
                    0,
                    0,
                    0,
                    1
                ]
            ]
        },
        {
            "file_path": "image/001.webp",
            "camera_angle_x": 0.4363323129985824,
            "camera_ortho_scale": null,
            "camera_orthographic": false,
            "transform_matrix": [
                [
                    1.0,
                    7.763371290218433e-17,
                    -1.6648603308361704e-16,
                    -4.994581124857409e-16
                ],
                [
                    -1.8369701465288538e-16,
                    0.4226183295249939,
                    -0.9063077569007874,
                    -2.718923330307007
                ],
                [
                    1.5485664580181413e-23,
                    0.9063077569007874,
                    0.4226183295249939,
                    1.2678548097610474
                ],
                [
                    0,
                    0,
                    0,
                    1
                ]
            ]
        },
        {
            "file_path": "image/002.webp",
            "camera_angle_x": 0.4363323129985824,
            "camera_ortho_scale": null,
            "camera_orthographic": false,
            "transform_matrix": [
                [
                    0.7071067094802856,
                    -0.29883626103401184,
                    0.6408564448356628,
                    1.9225691556930542
                ],
                [
                    0.70710688829422,
                    0.2988361120223999,
                    -0.6408563852310181,
                    -1.9225691556930542
                ],
                [
                    4.374147266617001e-08,
                    0.9063078761100769,
                    0.42261818051338196,
                    1.2678548097610474
                ],
                [
                    0,
                    0,
                    0,
                    1
                ]
            ]
        }
    ]
}

==> figures/gen-compair/trellis2_0041/transforms.json <==
{
    "unit_radius": false,
    "aabb": [
        [
            -0.4663548767566681,
            -0.4710654020309448,
            -0.4999999701976776
        ],
        [
            0.4663548767566681,
            0.4710654020309448,
            0.4999999701976776
        ]
    ],
    "scale": 0.9984595699603049,
    "offset": [
        0.01118333637714386,
        -0.00026792287826538086,
        0.0001481473445892334
    ],
    "frames": [
        {
            "file_path": "image/000.webp",
            "camera_angle_x": 0.4363323129985824,
            "camera_ortho_scale": null,
            "camera_orthographic": false,
            "transform_matrix": [
                [
                    -6.812145159074134e-08,
                    0.4226183295249939,
                    -0.9063078165054321,
                    -2.718923330307007
                ],
                [
                    -1.0,
                    -2.2830484169844567e-08,
                    3.55462930201611e-08,
                    3.329720661672341e-16
                ],
                [
                    3.55462930201611e-08,
                    0.9063078165054321,
                    0.4226182997226715,
                    1.2678548097610474
                ],
                [
                    0,
                    0,
                    0,
                    1
                ]
            ]
        },
        {
            "file_path": "image/001.webp",
            "camera_angle_x": 0.4363323129985824,
            "camera_ortho_scale": null,
            "camera_orthographic": false,
            "transform_matrix": [
                [
                    1.0,
                    7.763371290218433e-17,
                    -1.6648603308361704e-16,
                    -4.994581124857409e-16
                ],
                [
                    -1.8369701465288538e-16,
                    0.4226183295249939,
                    -0.9063077569007874,
                    -2.718923330307007
                ],
                [
                    1.5485664580181413e-23,
                    0.9063077569007874,
                    0.4226183295249939,
                    1.2678548097610474
                ],
                [
                    0,
                    0,
                    0,
                    1
                ]
            ]
        },
        {
            "file_path": "image/002.webp",
            "camera_angle_x": 0.4363323129985824,
            "camera_ortho_scale": null,
            "camera_orthographic": false,
            "transform_matrix": [
                [
                    0.7071067094802856,
                    -0.29883626103401184,
                    0.6408564448356628,
                    1.9225691556930542
                ],
                [
                    0.70710688829422,
                    0.2988361120223999,
                    -0.6408563852310181,
                    -1.9225691556930542
                ],
                [
                    4.374147266617001e-08,
                    0.9063078761100769,
                    0.42261818051338196,
                    1.2678548097610474
                ],
                [
                    0,
                    0,
                    0,
                    1
                ]
            ]
        }
    ]
}

==> figures/gen-compair/trellis2_454e7d8a30486c0635369936e7bec5677b78ae5f436d0e46af0d533738be859f/transforms.json <==
{
    "unit_radius": false,
    "aabb": [
        [
            -0.22434625029563904,
            -0.16030646860599518,
            -0.4999999701976776
        ],
        [
            0.22434623539447784,
            0.16030646860599518,
            0.5
        ]
    ],
    "scale": 0.9981688475138675,
    "offset": [
        -0.0001405850052833557,
        0.006200164556503296,
        6.003677845001221e-05
    ],
    "frames": [
        {
            "file_path": "image/000.webp",
            "camera_angle_x": 0.4363323129985824,
            "camera_ortho_scale": null,
            "camera_orthographic": false,
            "transform_matrix": [
                [
                    -6.812145159074134e-08,
                    0.4226183295249939,
                    -0.9063078165054321,
                    -2.718923330307007
                ],
                [
                    -1.0,
                    -2.2830484169844567e-08,
                    3.55462930201611e-08,
                    3.329720661672341e-16
                ],
                [
                    3.55462930201611e-08,
                    0.9063078165054321,
                    0.4226182997226715,
                    1.2678548097610474
                ],
                [
                    0,
                    0,
                    0,
                    1
                ]
            ]
        },
        {
            "file_path": "image/001.webp",
            "camera_angle_x": 0.4363323129985824,
            "camera_ortho_scale": null,
            "camera_orthographic": false,
            "transform_matrix": [
                [
                    1.0,
                    7.763371290218433e-17,
                    -1.6648603308361704e-16,
                    -4.994581124857409e-16
                ],
                [
                    -1.8369701465288538e-16,
                    0.4226183295249939,
                    -0.9063077569007874,
                    -2.718923330307007
                ],
                [
                    1.5485664580181413e-23,
                    0.9063077569007874,
                    0.4226183295249939,
                    1.2678548097610474
                ],
                [
                    0,
                    0,
                    0,
                    1
                ]
            ]
        },
        {
            "file_path": "image/002.webp",
            "camera_angle_x": 0.4363323129985824,
            "camera_ortho_scale": null,
            "camera_orthographic": false,
            "transform_matrix": [
                [
                    0.7071067094802856,
                    -0.29883626103401184,
                    0.6408564448356628,
                    1.9225691556930542
                ],
                [
                    0.70710688829422,
                    0.2988361120223999,
                    -0.6408563852310181,
                    -1.9225691556930542
                ],
                [
                    4.374147266617001e-08,
                    0.9063078761100769,
                    0.42261818051338196,
                    1.2678548097610474
                ],
                [
                    0,
                    0,
                    0,
                    1
                ]
            ]
        }
    ]
}

==> figures/gen-compair/trellis2_65433d02fc56dae164719ec29cb9646c0383aa1d0e24f0bb592899f08428d68e/transforms.json <==
{
    "unit_radius": false,
    "aabb": [
        [
            -0.4647190272808075,
            -0.5,
            -0.3008230924606323
        ],
        [
            0.4647190272808075,
            0.5,
            0.3008230924606323
        ]
    ],
    "scale": 0.9983233952531425,
    "offset": [
        -0.01988038420677185,
        0.00013042986392974854,
        0.0009147971868515015
    ],
    "frames": [
        {
            "file_path": "image/000.webp",
            "camera_angle_x": 0.4363323129985824,
            "camera_ortho_scale": null,
            "camera_orthographic": false,
            "transform_matrix": [
                [
                    -6.812145159074134e-08,
                    0.4226183295249939,
                    -0.9063078165054321,
                    -2.718923330307007
                ],
                [
                    -1.0,
                    -2.2830484169844567e-08,
                    3.55462930201611e-08,
                    3.329720661672341e-16
                ],
                [
                    3.55462930201611e-08,
                    0.9063078165054321,
                    0.4226182997226715,
                    1.2678548097610474
                ],
                [
                    0,
                    0,
                    0,
                    1
                ]
            ]
        },
        {
            "file_path": "image/001.webp",
            "camera_angle_x": 0.4363323129985824,
            "camera_ortho_scale": null,
            "camera_orthographic": false,
            "transform_matrix": [
                [
                    1.0,
                    7.763371290218433e-17,
                    -1.6648603308361704e-16,
                    -4.994581124857409e-16
                ],
                [
                    -1.8369701465288538e-16,
                    0.4226183295249939,
                    -0.9063077569007874,
                    -2.718923330307007
                ],
                [
                    1.5485664580181413e-23,
                    0.9063077569007874,
                    0.4226183295249939,
                    1.2678548097610474
                ],
                [
                    0,
                    0,
                    0,
                    1
                ]
            ]
        },
        {
            "file_path": "image/002.webp",
            "camera_angle_x": 0.4363323129985824,
            "camera_ortho_scale": null,
            "camera_orthographic": false,
            "transform_matrix": [
                [
                    0.7071067094802856,
                    -0.29883626103401184,
                    0.6408564448356628,
                    1.9225691556930542
                ],
                [
                    0.70710688829422,
                    0.2988361120223999,
                    -0.6408563852310181,
                    -1.9225691556930542
                ],
                [
                    4.374147266617001e-08,
                    0.9063078761100769,
                    0.42261818051338196,
                    1.2678548097610474
                ],
                [
                    0,
                    0,
                    0,
                    1
                ]
            ]
        }
    ]
}
